A Statistical Framework to Investigate the Optimality of Signal-Reconstruction Methods

We present a statistical framework to benchmark the performance of reconstruction algorithms for linear inverse problems, in particular, neural-network-based methods that require large quantities of training data. We generate synthetic signals as realizations of sparse stochastic processes, which makes them ideally matched to variational sparsity-promoting techniques. We derive Gibbs sampling schemes to compute the minimum mean-square error estimators for processes with Laplace, Student's t, and Bernoulli-Laplace innovations. These allow our framework to provide quantitative measures of the degree of optimality (in the mean-square-error sense) for any given reconstruction method. We showcase our framework by benchmarking the performance of some well-known variational methods and convolutional neural network architectures that perform direct nonlinear reconstructions in the context of deconvolution and Fourier sampling. Our experimental results support the understanding that, while these neural networks outperform the variational methods and achieve near-optimal results in many settings, their performance deteriorates severely for signals associated with heavy-tailed distributions.

==> figures/rev_deconv_bl_data.txt <==
lam MMSE l2 l1 log NN1 NN2 NN3 NN4 NN5
0.6 15.2410 15.6698 16.2946 15.8564 16.1291 15.5419 15.3620 15.3290 15.2677
0.7 13.5650 14.3090 14.5416 14.2005 14.6278 13.9712 13.7274 13.6837 13.6306
0.8 11.2404 12.5878 12.1510 12.0349 12.6335 11.8943 11.5485 11.4281 11.3410
0.9 5.7468 9.2502 7.4066 7.9856 8.4673 7.4190 6.6306 6.4858 6.1117

==> figures/rev_deconv_student_data.txt <==
alph MMSE l2 l2_star l1 l1_star log log_star NN1 NN2 NN3 NN4 NN5
39 0.8495 0.8520 0.8520 2.4564 2.4564 0.8509 0.8509 1.5373 1.0124 0.9055 0.8800 0.8588
5 11.8312 11.9116 11.9116 13.1605 13.1605 11.9338 11.9338 12.4956 12.0477 11.9079 11.8930 11.8513
3 16.1407 16.6208 16.6208 17.3749 17.3749 16.6702 16.6702 17.0428 16.4763 16.2766 16.2585 16.1649
1 42.3299 64.1024 57.3425 60.9933 43.6326 48.2354 43.2480 100 70.5132 69.9705 100 72.2765

==> figures/rev_fourier_sampling_bl_data.txt <==
lam MMSE l2 l1 log NN1 NN2 NN3
0.6 17.1813 17.9842 17.8884 17.5154 17.5735 17.2986 17.2818
0.7 15.2721 16.6650 15.8419 15.5468 15.9023 15.4325 15.4396
0.8 12.2476 14.9835 12.8509 13.1250 13.4855 12.6584 12.6382
0.9 4.5623 12.0507 6.7700 9.2651 8.5016 6.6285 6.2170

==> figures/rev_fourier_sampling_student_data.txt <==
alph MMSE l2 l2_star l1 l1_star log log_star NN1 NN2 NN3
39 4.3759 4.3791 4.3791 5.6362 5.6362 4.3785 4.3785 4.5416 4.4306 4.3871
5 15.1991 15.3194 15.3194 16.3213 16.3100 15.2566 15.2566 15.4160 15.3029 15.2428
3 19.0039 19.9019 19.8989 19.8803 19.8803 19.3739 19.3739 19.3815 19.2255 19.1240
1 34.8091 68.6696 68.6696 36.2068 36.2068 36.7477 36.7477 72.5115 73.1357 72.6414
